On the Planning Abilities of Large Language Models (A Critical Investigation with a Proposed Benchmark)

Intrigued by the claims of emergent reasoning capabilities in LLMs trained on general web corpora, in this paper, we set out to investigate their planning capabilities. We aim to evaluate (1) how good LLMs are by themselves in generating and validating simple plans in commonsense planning tasks (of the type that humans are generally quite good at) and (2) how good LLMs are in being a source of heuristic guidance for other agents--either AI planners or human planners--in their planning tasks. To investigate these questions in a systematic rather than anecdotal manner, we start by developing a benchmark suite based on the kinds of domains employed in the International Planning Competition. On this benchmark, we evaluate LLMs in three modes: autonomous, heuristic and human-in-the-loop. Our results show that LLM's ability to autonomously generate executable plans is quite meager, averaging only about 3% success rate. The heuristic and human-in-the-loop modes show slightly more promise. In addition to these results, we also make our benchmark and evaluation tools available to support investigations by research community.

==> task_examples/t7.txt <==
[STATEMENT]
As initial conditions I have that, the red block is clear, the blue block is clear, the yellow block is clear, the hand is empty, the blue block is on top of the orange block, the red block is on the table, the orange block is on the table and the yellow block is on the table.
 I have executed the following action sequence:

[ACTION SEQUENCE]
unstack the blue block from on top of the orange block
put down the blue block
pick up the orange block
[ACTION SEQUENCE END]
[QUESTION]
Is the statement 'the blue block is clear' true?
[ANSWER]
Yes
[STATEMENT]
As initial conditions I have that, the red block is clear, the yellow block is clear, the hand is empty, the red block is on top of the blue block, the yellow block is on top of the orange block, the blue block is on the table and the orange block is on the table.
 I have executed the following action sequence:

[ACTION SEQUENCE]
unstack the yellow block from on top of the orange block
put down the yellow block
[ACTION SEQUENCE END]
[QUESTION]
Is the statement 'the blue block is on top of the orange block' true?
[ANSWER]
--------- GPT3 response ---------
No

-------- Ground truth answer ---------

No
==============SUCCESS===============
